A strong emission line near 24.8 angstrom in the X-ray binary system MAXI J0556--332: gravitational redshift or unusual donor?

We report the discovery of a strong emission line near 24.8 angstrom (0.5 keV) in the newly discovered X-ray binary system MAXI J0556-332 with the reflection grating spectrometer onboard the XMM-Newton observatory. The X-ray light curve morphology during these observations is complex and shows occasional dipping behavior. Here we present time- and rate-selected spectra from the RGS and show that this strong emission line is unambiguously present in all the XMM observations. The measured line center is consistent with the Ly-alpha transition of N VII in the rest frame. While the spectra contain imprints of absorption lines and edges, there appear to be no other significantly prominent narrow line due to the source itself, thus making the identification of the 24.8 angstrom line uncertain. We discuss possible physical scenarios, including a gravitationally redshifted O VIII Ly-alpha line originating at the surface of a neutron star or an unusual donor with an extremely high N/O abundance (>57) relative to solar, that may have produced this comparatively strong emission line.

==> response_to_v1.txt <==
We thank the referee for reviewing the manuscript carefully and making
valuable suggestions.  We have taken the suggestions into account and
revised the manuscript extensively. The changes have been indicated in bold
letters in the revised manuscript.  Attached below is our response to
the referee's comments. 


1.Introduction

> -is there any indication in the optical spectra presented by Halpern
> (2011) of N II / N III lines, which are clearly seen in the spectra
> of subdwarfs reported in Naslim et al. 2010 (it is not crucial for the
> publication, but it would certainly strengthen the argumentation).

The brief ATEL by Jules Halpern does not mention N II or N III lines. The
ATEL only mentions detection of H-alpha 6563, He I 5876, He I 6678,
and He II 4686.

> 2.Data Reduction and Analysis
>
> -it is not clear to me why full RGS spectrum is not analyzed. The
> range between 7-14 angstrom could be important for the detection of
> other spectral lines, e.g. neon. Additionally the continuum is better
> determined if full RGS range (7-36 angstrom) is used. I strongly suggest
> to perform analysis on the full RGS1 and RGS2 spectrum.

We have included the full RGS bandpass now.  This does not change our
main result, i.e., the detection of the strong 0.5 keV line.  There are
no other narrow lines of comparable strength in the entire RGS wavelength
range.  However there is a weak broad feature near 1 keV (12.2 angstrom),
which is sometimes seen in XRBs (e.g. Cackett et al. 2010).  This weak
feature is modeled well by a broad Gaussian.  Given the quality of the
data, we cannot rule out the possibility that it could be instrumental,
or relativistically broadened Ne X line, or smeared Fe L-edge seen
in reflection.  Since our main focus in this letter is exploring the
origin of the strong, narrow line and therefore we discuss this feature
briefly in the text of the revised version of the manuscript.

> -I have some doubts about binning RGS data with S/N, see
> http://heasarc.nasa.gov/docs/xmm/hera_guide/node63.html for details.
> Also binning with S/N > 5 does not justify using chi-square statistics
> (were there enough counts per bin?).
> 
> I would suggest to leave the RGS data unbinned and if the number of
> counts per bin is not sufficient to use chi-square statistic, the Cash
> statistics can always be used.  If you decide to report binned data
> then I would suggest to bin as described in the guide. In that case I
> would still suggest to at least check the fits to the binned data with
> the fits to the unbinned data, whether they give the same results.
> This can be important especially for the detection of N VI line.

Binning is not an issue here since the count-rates are fairly high.
We have tested various binning schemes (as well as unbinned data)
and find consistent results about the line profile.  We have looked at
the unbinned spectral data which shows that even during the second XMM
observation (when the overall flux level was low) the continuum near the
0.5 keV line is ~30 counts per bin, which are enough to use chi-square
statistics. Following the referee's advise, we have redone our analysis
as per directions in the "RGS Data Processing and Analysis Primer" which
recomends binning consecutive channels until a minimum of 30 counts in
each bin is attained.

> -Fig.2- RGS spectra are conventionally plotted in wavelength and are
> easier to read for spectroscopists that way.

The plots are now in wavelength. However this required more changes in
the manuscript than just changing the plots because it would appear
confusing if just the plots were in wavelength units and everywhere
else in the text we talked in energy units.  Therefore, in order to
spare the reader from the effort of having to do wavelength <-> energy
conversions almost throughout the paper, and to improve the readability,
we have changed the title, the text and the tables so that we consistently
adhere to wavelength when discussing the line.

> -why the spectra from unsteady-low and unsteady-high intervals were not
> extracted from the full Obs1 (until t~41000sec)? Is the last part of
> the Obs1 showing different behavior than described in the three selected
> intervals ?

We had not included the very last part of the observation because we
thought that there may be a hint that the dipping behavior had ceased at
the end.  Following the referee's advice we have included the last part
of the observation as well (as the updated Fig.1 shows).  This does not
change our conclusions.


> -I understand that the authors plan to publish more detailed analysis
> of the EPIC data in the coming paper, however the continuum flux and the
> construction of the XSTAR model is based on the EPIC-pn data. Therefore
> I suggest to include more information about the EPIC-pn data:
> 
> In which mode was EPIC-pn operated ?  --if spectral mode,
> then was there a problem with pile-up ? (reported flux
> is rather high) --if timing mode, can the flux between
> 0.7-0.9 keV be trusted ? As reported in the calibration files
> (http://xmm2.esac.esa.int/docs/documents/CAL-TN-0018.pdf) and also
> e.g. Madej et al. 2011 (http://adsabs.harvard.edu/abs/2011MNRAS.412L..11M)
> EPIC-pn in timing mode tend not to agree with other instruments in the
> soft part of the spectrum (below even 1 keV). Comparing EPIC-pn with
> MOS data, if available, could be helpful.
>
> -what was the extraction region for EPIC-pn data?

PN was operated in timing mode because it would have been severely piled up
otherwise.  Indeed the flux calibration of PN at <1 keV still has issues, 
and given our main concern is the 0.5 keV line, PN calibration is one of 
the reasons why we have not used PN data in this work (or performed joint
fits).

> -what was the count rate in EPIC-pn and RGS in Obs1 and Obs2 ? Any
> pile-up problem in RGS ?

The count-rates are now mentioned in the text. Unfortunately, as
regards to pileup, there seems to be no easy way to accurately assess
pile-up in RGS in a quantitative manner.  However, as mentioned in the
XMM analysis threads, only very few sources in the whole sky are bright
enough to create RGS pile-up.  We used Table 11 of the XMM Users Handbook
(http://xmm.esa.int/external/xmm_user_support/documentation/uhb/rgspilepred.html),
which lists RGS 2% pile-up flux limits per CCD, and compared these numbers
with the observed fluxes during the steady-high state (when the source was
brightest among the two observations; see below).  From the comparison
it is clear that pile-up is less than 2% at all wavelengths.  While the
full table is difficult to fit in within the space restrictions of a letter,
we mention this briefly in the updated manuscript.

RGS Unit/CCD Chip              2% pile-up flux limits/CCD Observed flux/CCD
                               (1e-10 erg/s/cm^2)	  (1e-10 erg/s/cm^2)
----------------------------------------------------------------------------
RGS1/Chip1 (0.32 - 0.37 keV)	7.1			  0.16
RGS1/Chip2 (0.37 - 0.43 keV)	5.0			  0.24
RGS1/Chip3 (0.43 - 0.50 keV)	3.8			  0.32
RGS1/Chip4 (0.50 - 0.59 keV)	3.3			  0.40
RGS1/Chip5 (0.60 - 0.72 keV)	2.9			  0.56
RGS1/Chip6 (0.73 - 0.90 keV)	3.2			  0.84
RGS1/Chip7 (Not operational)	---			  ---
RGS1/Chip8 (1.18 - 1.60 keV)	7.1			  2.41
RGS1/Chip9 (1.61 - 2.41 keV)	20.0			  3.87


RGS2/Chip1 (0.33 - 0.38 keV)	3.1			  0.16
RGS2/Chip2 (0.38 - 0.44 keV)	2.1			  0.23
RGS2/Chip3 (0.44 - 0.52 keV)	1.6			  0.33
RGS2/Chip4 (Not operational)	---			  ---
RGS2/Chip5 (0.62 - 0.75 keV)	1.5			  0.57
RGS2/Chip6 (0.76 - 0.94 keV)	1.4			  0.86
RGS2/Chip7 (0.95 - 1.23 keV)	1.9			  1.52
RGS2/Chip8 (1.24 - 1.71 keV)	3.7			  2.62
RGS2/Chip9 (1.73 - 2.64 keV)	14.1			  3.98
----------------------------------------------------------------------------

Additionally, pile-up affects the two RGS units in different amounts
(due to the different read out modes), and therefore for a source that
is piled-up, the observed spectral shapes are different for the two RGS
units.  However out modeling shows that the spectra from both units can be
well modeled using a single spectral model (i.e. the spectral shapes from
both are same).  Thus we conclude that pile-up is negligible in this case.

> -the continuum determination in RGS is indeed not crucial for measuring
> the 0.5 keV line, but for consistency the authors could try to perform
> adjoint fit to both EPIC-pn and RGS data and determine continuum for
> both instruments.

The central focus of the current paper is to characterize the 0.5 keV
line.  As discussed above, the soft end of PN calibration is still a
major issue.  A full analysis of the PN data as well as joint fits is
therefore a much larger project (currently underway), which is beyond
the focus, scope, and space limits of this letter.

> -could the authors mention anything more about the observed dips ? Is the
> EPIC-pn spectrum hardening during the dip, which would indicate absorption
> in the system ? Or can the dips be due to changes in the accretion rate ?

Phenomenological thermal+power law fits to the PN data shows that
evidence for hardening of the power law component during the dips
is marginal.  The photon index during dips (unsteady-low) is 2.65 +/-
0.10 and that outside dips (unsteady-high) is 2.51 +/- 0.06.  However,
both the temperature and normalization of the thermal component are
smaller during the dips (when kT= 0.70+/-0.15 keV, N_bb= 90+/-21) when
compared to those outside the dips (when kT= 0.81+/-0.02, N_bb= 143+/-13).
As a result, the ratio of unabsorbed non-thermal-to-thermal flux within
the PN energy range is higher during the dips compared to that outside
the dips.  Therefore it appears unlikely that the dips are solely driven
by changes in accretion rate.  We discuss this in the revised version
of the manuscript.

> -why two different confidence levels are being used ? I think it's easier
> to compare parameters if the errors represent the same confidence level. I
> would suggest to choose one confidence level and use it consequently.

The choice of using 1-sigma C.L. for narrow lines and 90%
C.L for continuum is largely to follow the standard convention
(e.g. Jimenez-Garate et al.2002,2005; Miller et al. 2008). For narrow
lines the height (or depth) of the emission (or absorption) line in units
of its 1-sigma error bar readily gives an estimate of the significance
of the line.

> -concerning the last sentence in the section 2. I think the spacial
> resolution of the EPIC cameras rule out other sources in the line of
> sight towards MAXI J0556-332 than interstellar medium. Are there any
> other sources close to MAXI J0556 seen on the EPIC image ?

There are no sources of comparable X-ray brightness in the EPIC image.
We thank the referee for reminding us to check this.

> 3.Abundance estimates using XSTAR photoionization code
>
> -if the incident radiation field in the XSTAR model is based on the fit
> to the EPIC-pn then why only the back body (and not powerlaw+black body)
> was used ?

We thank the referee for pointing this out.  We have recreated the XSTAR 
models using an 'user-defined' incident radiation field which was based on 
the fit to the phenomenological power law+black body fit to the PN data during
steady-high state.  We also refined our grid of models, sampling 480 models 
(compared to a grid of 320 models used earlier) to search the parameter space 
significantly better. All the fits were redone and the text was revised.  This 
however does not change our conclusions significantly.

> -assuming an incident black body radiation with temp=1e7 K, lum=2.6e35,
> log(xi)=3.3, col.density=3e21 I expect to see a strong Ne X at 12.13
> angstrom in the RGS spectrum (perhaps even stronger than nitrogen, taking
> into account abundances of N and Ne reported in Naslim et al. 2010). Is
> this line seen in the spectrum? Can the authors put constraints on the
> N/Ne abundance ratio and compare to the Naslim et al. results ?

Please note that using the user-defined incident spectrum has somewhat
changed values of the XSTAR fits.  In any case, no narrow line of strength
comparable to that of the 24.8 angstrom line is seen in the data at
12.13 angstrom.  There is however the very broad, weak feature near 12.2
angstrom, whose origin is also unclear (as discussed above/earlier) and
the quality of data is also not very good. No reliable constraints on the
N/Ne abundance could be derived from the data or from its XSTAR modeling.

> -are both scenarios (high N/O abundance ratio and redshifted O VIII Ly
> alpha line) equally probable in terms of the fits to the spectra ? What
> is the best fit chi-square value for the scenario with redshifted O VIII
> Ly alpha line ?

The best-fit assuming redshifted O VIII line has a chi-square value of
4702 (d.o.f.=3608) compared to chi-square=4673 (d.o.f.=3607) for the
nitrogen rich model, therefore the N-rich model is slightly favored
statistically. We mention this in the text.

> 4. Discussion and Conclusions
>
> -N/O abundance ratio from fits is referred to solar. Hence it cannot
> be compared directly with the ratios in the Naslim et al. paper before
> the solar ratio (N_sun/O_sun =0.12) is taken into account (I took the
> default abundances in XSTAR -Grevess et al. 1996, if other are used,
> please report). I would also suggest to mention which abundances are set
> in xspec when fitting the spectra, are they default? I would suggest to
> choose one reference set of solar abundances for both XSTAR model and
> tbabs model.

As an improvement above the tbabs model used in the previous version of
the manuscript, we have used the newer, better tbnew model and reanalysed
the data with the tbnew model.  We use the XSPEC default Anders &
Grevesse (1989) solar abundance table for both XSTAR and tbnew model.
We also now mention the absolute N/O abundance (after correcting for the
assumed solar abundance) in section 3 which will facilitate comparison
with the ratios reported in Naslim et al.


> -considering the case of ultracompact binary, a good reference could be
> Nelemans et al. 2010 (http://adsabs.harvard.edu/abs/2010MNRAS.401.1347N).
> This paper shows evolution scenarios, which could be helpful in placing
> a He,H,N-rich donor on the evolutionary track. It seems to me that if
> the donor star is a He WD with hydrogen mantel then it is probably in
> the first Roche lobe overflow phase which means (see Fig.1 in Nelemans
> et al. 2010) short orbital period and high mass loss rate. During this
> very unstable phase the whole hydrogen layer is probably transferred
> from the WD.
>
> -Nelemans et al. 2010 is also showing expected abundance ratios e.g. N/O
> which could be useful to compare with the observed one.

We thank the referee very much for pointing us to this work which indeed
has a nice compilation of the evolutionary tracks and expected abundances
for the 3 formation channels of ultracompact binaries.  We agree with the
referee that based on the calculations by Nelemans et al., a He WD donor is
plausible.  This is now discussed in the revised manuscript.

> -is the broadening of the line in the scenario with gravitationally
> redshifted O VIII Ly alpha line interpreted as Doppler broadening due
> to rotation of the neutron star ? It was not entirely clear to me.

Here we assume that the observed line profile is due to superposition
of lines originating at various heights above the NS. In such a 
scenario, the photons originating close to the NS surface will have higher
gravitational redshift and the photons originating farther from the NS surface
will have a lower gravitational redshift. The resulting blend will broaden
the observed line profile.  Of course this is a very simplified picture
(as we mention in the text), and the limit we obtain is an upper limit because 
it ignores bulk motion.  We have revised the text to make the assumption 
clearer.


> -typo: ..."the the"...

Fixed.

